Enhancing Traffic Incident Management with Large Language Models: A Hybrid Machine Learning Approach for Severity Classification

This research showcases the innovative integration of Large Language Models into machine learning workflows for traffic incident management, focusing on the classification of incident severity using accident reports. By leveraging features generated by modern language models alongside conventional data extracted from incident reports, our research demonstrates improvements in the accuracy of severity classification across several machine learning algorithms. Our contributions are threefold. First, we present an extensive comparison of various machine learning models paired with multiple large language models for feature extraction, aiming to identify the optimal combinations for accurate incident severity classification. Second, we contrast traditional feature engineering pipelines with those enhanced by language models, showcasing the superiority of language-based feature engineering in processing unstructured text. Third, our study illustrates how merging baseline features from accident reports with language-based features can improve the severity classification accuracy. This comprehensive approach not only advances the field of incident management but also highlights the cross-domain application potential of our methodology, particularly in contexts requiring the prediction of event outcomes from unstructured textual data or features translated into textual representation. Specifically, our novel methodology was applied to three distinct datasets originating from the United States, the United Kingdom, and Queensland, Australia. This cross-continental application underlines the robustness of our approach, suggesting its potential for widespread adoption in improving incident management processes globally.

==> els-cas-templates/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex



==> results-LLM-32-duration.csv <==
Language Model,Features,Model,Average RMSE,Average MAPE
-,report,DecisionTree,79.95,55.83
-,report,ElasticNet,102.65,73.61
-,report,K-Nearest Neighbors,80.74,55.56
-,report,Linear Regression,99.89,72.2
-,report,RandomForest,58.88,36.41
-,report,XGBoost,60.94,37.95
bert,NLP,DecisionTree,119.77,105.27
bert,NLP,ElasticNet,114.08,78.36
bert,NLP,K-Nearest Neighbors,88.82,61.41
bert,NLP,Linear Regression,99.08,71.89
bert,NLP,RandomForest,91.14,61.58
bert,NLP,XGBoost,90.37,62.28
bert,report+NLP,DecisionTree,80.07,55.99
bert,report+NLP,ElasticNet,102.65,73.61
bert,report+NLP,K-Nearest Neighbors,80.74,55.56
bert,report+NLP,Linear Regression,94.76,67.49
bert,report+NLP,RandomForest,59.07,35.75
bert,report+NLP,XGBoost,60.66,37.06
gpt2,NLP,DecisionTree,114.17,78.51
gpt2,NLP,ElasticNet,114.08,78.36
gpt2,NLP,K-Nearest Neighbors,123.48,53.49
gpt2,NLP,Linear Regression,149.23,149.72
gpt2,NLP,RandomForest,114.07,78.39
gpt2,NLP,XGBoost,114.09,78.37
gpt2,report+NLP,DecisionTree,79.64,55.76
gpt2,report+NLP,ElasticNet,102.65,73.61
gpt2,report+NLP,K-Nearest Neighbors,80.74,55.56
gpt2,report+NLP,Linear Regression,148.43,149.53
gpt2,report+NLP,RandomForest,58.79,36.25
gpt2,report+NLP,XGBoost,60.76,37.91
mt5,NLP,DecisionTree,141.73,141.09
mt5,NLP,ElasticNet,114.08,78.36
mt5,NLP,K-Nearest Neighbors,106.85,76.82
mt5,NLP,Linear Regression,106.82,73.59
mt5,NLP,RandomForest,104.61,72.4
mt5,NLP,XGBoost,103.75,73.41
mt5,report+NLP,DecisionTree,81.81,58.48
mt5,report+NLP,ElasticNet,102.65,73.61
mt5,report+NLP,K-Nearest Neighbors,80.74,55.56
mt5,report+NLP,Linear Regression,97.89,70.54
mt5,report+NLP,RandomForest,60.14,36.96
mt5,report+NLP,XGBoost,61.28,37.97
mt5-large,NLP,DecisionTree,146.57,149.53
mt5-large,NLP,ElasticNet,114.08,78.36
mt5-large,NLP,K-Nearest Neighbors,108.82,77.52
mt5-large,NLP,Linear Regression,109.93,75.53
mt5-large,NLP,RandomForest,107.89,75.38
mt5-large,NLP,XGBoost,107.42,75.47
mt5-large,report+NLP,DecisionTree,82.77,59.38
mt5-large,report+NLP,ElasticNet,102.65,73.61
mt5-large,report+NLP,K-Nearest Neighbors,80.74,55.56
mt5-large,report+NLP,Linear Regression,98.95,70.92
mt5-large,report+NLP,RandomForest,60.3,37.2
mt5-large,report+NLP,XGBoost,61.65,38.31
roberta,NLP,DecisionTree,123.91,113.28
roberta,NLP,ElasticNet,114.08,78.36
roberta,NLP,K-Nearest Neighbors,91.75,67.25
roberta,NLP,Linear Regression,99.67,73.25
roberta,NLP,RandomForest,92.94,65.21
roberta,NLP,XGBoost,92.5,66.09
roberta,report+NLP,DecisionTree,80.3,57.14
roberta,report+NLP,ElasticNet,102.65,73.61
roberta,report+NLP,K-Nearest Neighbors,80.74,55.56
roberta,report+NLP,Linear Regression,93.84,67.34
roberta,report+NLP,RandomForest,59.15,36.06
roberta,report+NLP,XGBoost,61.05,37.67
xlnet,NLP,DecisionTree,118.18,103.61
xlnet,NLP,ElasticNet,114.08,78.36
xlnet,NLP,K-Nearest Neighbors,89.27,62.9
xlnet,NLP,Linear Regression,99.85,69.14
xlnet,NLP,RandomForest,90,60.71
xlnet,NLP,XGBoost,90.23,62.07
xlnet,report+NLP,DecisionTree,78.79,54.26
xlnet,report+NLP,ElasticNet,102.65,73.61
xlnet,report+NLP,K-Nearest Neighbors,80.74,55.56
xlnet,report+NLP,Linear Regression,92.26,63.69
xlnet,report+NLP,RandomForest,58.66,35.23
xlnet,report+NLP,XGBoost,60.24,36.58
xlnet-large,NLP,DecisionTree,118.15,102.01
xlnet-large,NLP,ElasticNet,114.08,78.36
xlnet-large,NLP,K-Nearest Neighbors,88.93,62.33
xlnet-large,NLP,Linear Regression,99.4,70.23
xlnet-large,NLP,RandomForest,89.73,60.55
xlnet-large,NLP,XGBoost,89.89,62.41
xlnet-large,report+NLP,DecisionTree,80.97,55.77
xlnet-large,report+NLP,ElasticNet,102.65,73.61
xlnet-large,report+NLP,K-Nearest Neighbors,80.74,55.56
xlnet-large,report+NLP,Linear Regression,93.21,64.99
xlnet-large,report+NLP,RandomForest,58.75,35.15
xlnet-large,report+NLP,XGBoost,60.26,36.53
bert-large,NLP,DecisionTree,122.62,108.92
bert-large,NLP,ElasticNet,114.08,78.36
bert-large,NLP,K-Nearest Neighbors,91.22,62.14
bert-large,NLP,Linear Regression,99.71,71.71
bert-large,NLP,RandomForest,93.77,63.35
bert-large,NLP,XGBoost,93.57,65.42
bert-large,report+NLP,DecisionTree,80.67,56.03
bert-large,report+NLP,ElasticNet,102.65,73.61
bert-large,report+NLP,K-Nearest Neighbors,80.74,55.56
bert-large,report+NLP,Linear Regression,94.08,66.51
bert-large,report+NLP,RandomForest,59.06,35.46
bert-large,report+NLP,XGBoost,61.68,37.34


==> results-LLM-32-severity.csv <==
Language Model,Feature Set,Model,Average Accuracy,Average F1 Score,Average Precision,Average Recall
-,report,Decision Tree,0.74,0.739,0.739,0.739
-,report,K-Nearest Neighbors,0.67,0.663,0.664,0.668
-,report,Logistic Regression,0.61,0.595,0.599,0.609
-,report,Random Forest,0.811,0.808,0.809,0.81
-,report,XGBoost,0.819,0.817,0.817,0.818
bert,NLP,Decision Tree,0.688,0.688,0.688,0.688
bert,NLP,K-Nearest Neighbors,0.84,0.839,0.842,0.84
bert,NLP,Logistic Regression,0.815,0.813,0.814,0.815
bert,NLP,Random Forest,0.826,0.824,0.826,0.826
bert,NLP,XGBoost,0.844,0.843,0.844,0.844
bert,report+NLP,Decision Tree,0.792,0.791,0.791,0.791
bert,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
bert,report+NLP,Logistic Regression,0.608,0.591,0.597,0.607
bert,report+NLP,Random Forest,0.875,0.874,0.876,0.875
bert,report+NLP,XGBoost,0.89,0.889,0.89,0.89
gpt2,NLP,Decision Tree,0.256,0.104,0.449,0.251
gpt2,NLP,K-Nearest Neighbors,0.255,0.103,0.446,0.251
gpt2,NLP,Logistic Regression,0.255,0.103,0.472,0.251
gpt2,NLP,Random Forest,0.256,0.104,0.465,0.251
gpt2,NLP,XGBoost,0.256,0.104,0.47,0.251
gpt2,report+NLP,Decision Tree,0.741,0.74,0.74,0.74
gpt2,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
gpt2,report+NLP,Logistic Regression,0.609,0.593,0.597,0.608
gpt2,report+NLP,Random Forest,0.807,0.803,0.805,0.806
gpt2,report+NLP,XGBoost,0.818,0.816,0.816,0.817
mt5,NLP,Decision Tree,0.453,0.453,0.454,0.453
mt5,NLP,K-Nearest Neighbors,0.561,0.554,0.56,0.559
mt5,NLP,Logistic Regression,0.621,0.612,0.611,0.62
mt5,NLP,Random Forest,0.612,0.604,0.605,0.611
mt5,NLP,XGBoost,0.639,0.633,0.634,0.639
mt5,report+NLP,Decision Tree,0.735,0.734,0.735,0.735
mt5,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
mt5,report+NLP,Logistic Regression,0.61,0.596,0.599,0.609
mt5,report+NLP,Random Forest,0.804,0.8,0.803,0.803
mt5,report+NLP,XGBoost,0.829,0.826,0.826,0.828
mt5-large,NLP,Decision Tree,0.397,0.397,0.397,0.397
mt5-large,NLP,K-Nearest Neighbors,0.488,0.484,0.501,0.487
mt5-large,NLP,Logistic Regression,0.511,0.503,0.502,0.511
mt5-large,NLP,Random Forest,0.533,0.527,0.529,0.533
mt5-large,NLP,XGBoost,0.56,0.554,0.557,0.56
mt5-large,report+NLP,Decision Tree,0.732,0.731,0.732,0.731
mt5-large,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
mt5-large,report+NLP,Logistic Regression,0.608,0.591,0.596,0.607
mt5-large,report+NLP,Random Forest,0.807,0.802,0.806,0.806
mt5-large,report+NLP,XGBoost,0.83,0.828,0.828,0.829
roberta,NLP,Decision Tree,0.611,0.612,0.613,0.611
roberta,NLP,K-Nearest Neighbors,0.735,0.732,0.735,0.734
roberta,NLP,Logistic Regression,0.716,0.71,0.712,0.715
roberta,NLP,Random Forest,0.746,0.74,0.747,0.745
roberta,NLP,XGBoost,0.75,0.745,0.748,0.749
roberta,report+NLP,Decision Tree,0.787,0.787,0.787,0.787
roberta,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
roberta,report+NLP,Logistic Regression,0.609,0.594,0.599,0.609
roberta,report+NLP,Random Forest,0.851,0.85,0.852,0.851
roberta,report+NLP,XGBoost,0.866,0.865,0.866,0.866
xlnet,NLP,Decision Tree,0.703,0.704,0.704,0.704
xlnet,NLP,K-Nearest Neighbors,0.823,0.821,0.825,0.823
xlnet,NLP,Logistic Regression,0.782,0.778,0.781,0.781
xlnet,NLP,Random Forest,0.818,0.816,0.821,0.818
xlnet,NLP,XGBoost,0.825,0.824,0.827,0.825
xlnet,report+NLP,Decision Tree,0.809,0.809,0.809,0.809
xlnet,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
xlnet,report+NLP,Logistic Regression,0.611,0.596,0.6,0.61
xlnet,report+NLP,Random Forest,0.87,0.87,0.873,0.87
xlnet,report+NLP,XGBoost,0.886,0.885,0.886,0.885
xlnet-large,NLP,Decision Tree,0.712,0.712,0.713,0.712
xlnet-large,NLP,K-Nearest Neighbors,0.818,0.817,0.821,0.818
xlnet-large,NLP,Logistic Regression,0.782,0.779,0.782,0.782
xlnet-large,NLP,Random Forest,0.817,0.817,0.823,0.817
xlnet-large,NLP,XGBoost,0.82,0.819,0.822,0.82
xlnet-large,report+NLP,Decision Tree,0.8,0.8,0.8,0.8
xlnet-large,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
xlnet-large,report+NLP,Logistic Regression,0.611,0.598,0.6,0.61
xlnet-large,report+NLP,Random Forest,0.87,0.869,0.873,0.869
xlnet-large,report+NLP,XGBoost,0.882,0.882,0.883,0.882
bert-large,NLP,Decision Tree,0.719,0.719,0.719,0.719
bert-large,NLP,K-Nearest Neighbors,0.851,0.85,0.852,0.85
bert-large,NLP,Logistic Regression,0.828,0.826,0.826,0.828
bert-large,NLP,Random Forest,0.837,0.836,0.836,0.837
bert-large,NLP,XGBoost,0.852,0.851,0.851,0.852
bert-large,report+NLP,Decision Tree,0.799,0.799,0.799,0.799
bert-large,report+NLP,K-Nearest Neighbors,0.67,0.663,0.664,0.668
bert-large,report+NLP,Logistic Regression,0.609,0.595,0.598,0.609
bert-large,report+NLP,Random Forest,0.875,0.874,0.875,0.875
bert-large,report+NLP,XGBoost,0.89,0.889,0.89,0.89

